Networks of international football: communities, evolution and globalization of the game

As the most popular sport around the globe, the game of football has recently intrigued much research interest to explore and distill useful and appealing information from the sport. Network science and graph-centric methods have been previously applied to study the importance of football players and teams. In this paper, for the first time we study the macroscopic evolution of the football society from a complex network point of view. Football game records within a time window of over a century were collected and expressed in a graph format, where participant teams are represented by graph nodes and the games between them are the graph edges. We carry out community detection and temporal analysis to reveal the dynamic features and the community structures embedded within the football network, offering the evidence of a continuously expanding football society. Spatio-temporal analysis is also implemented to unveil the temporal states that represent distinct development stages in the football history. Our analysis suggests that the evolution of the game receives considerable impact not only from major sport events, but also from multiple social and political incidents. The game of football and its evolution reflect significant historical transitions and turning points, and can provide a novel perspective for the study of the worldwide globalization process.

==> README.txt <==
Submission guideline can be found at:

https://appliednetsci.springeropen.com/submission-guidelines/preparing-your-manuscript/research-articles

Questions remaining unsolved (to be discussed during meeting):

1. first page, 'Full list of author information ...'. Do not know how to remove
2. Author-year citation format
3. Web page link format is wrong?
4. Authors' information? Contribution
